High-Dimensional Concentration and Retrieval Instability in Embedding Spaces: Implications for Retrieval-Augmented Generation

Embedding-based retrieval systems rely on the assumption that geometric proximity in highdimensional representation spaces reflects semantic relevance. However, high-dimensional geometry induces concentration phenomena that can reduce the discriminative power of similarity measures and can destabilize nearest-neighbor retrieval. This work studies distance concentration, cosine concentration, contrast collapse, hubness, and retrieval instability through controlled numerical experiments across multiple synthetic distributions. The results show that similarity signals progressively lose contrast as dimension increases, leading to unstable retrieval behavior and structural bias in nearest-neighbor selection. A simplified Retrieval-Augmented Generation experiment further suggests that these effects can degrade grounding reliability upstream of generation. These findings motivate geometry-aware diagnostics and robustness-oriented retrieval strategies for embedding-based AI systems. The experiments are intentionally synthetic in order to isolate intrinsic geometric effects. High-dimensional embedding space Distance and cosine concentration Score-gap collapse and hubness Retrieval instability under perturbations Weak or incomplete retrieved context Potential degradation of grounding 1.

==> output/distance_concentration_extended_results.csv <==
cosine_mean,cosine_std,distance_cv,relative_contrast,hubness_skew,hubness_gini,cosine_gap_top1_topk,distribution,dimension,preprocessing
-0.010274650259947716,0.7084745179164545,0.5127174763624871,826.8325983668066,0.0695285340610035,0.12729846938775508,0.006810629030079092,Gaussian,2,raw
-0.010779708074687384,0.706810953671057,0.5049958140418491,226.20902484327266,0.008852597816100781,0.1292066326530612,0.0073748691833514565,Gaussian,2,standardized
-0.003780674466718298,0.44271900709109485,0.327453925898456,10.235280833414448,0.18522250349339225,0.13681122448979588,0.13977669423633596,Gaussian,5,raw
-0.011895771142037857,0.450472046417977,0.3312876277941718,19.482702595822467,-0.04232031919791957,0.1286275510204082,0.14417887795617088,Gaussian,5,standardized
0.003160289290125798,0.3081000934038439,0.21847168466936004,4.04932486783589,0.04649469662457865,0.14871938775510207,0.1991321753276383,Gaussian,10,raw
-0.007215124025602072,0.31449065855242114,0.22209980786103534,3.9925016144770686,-0.03201945677843082,0.13850510204081629,0.20242659849914307,Gaussian,10,standardized
-0.006684289023067126,0.25965951266837145,0.18008994795031336,2.9590813912662557,0.22227942737395917,0.15051785714285718,0.19537454332903348,Gaussian,15,raw
-0.007384152523438032,0.2578547229018876,0.17845470255729495,2.5422562605149155,0.05399229199104028,0.1446505102040816,0.19395533353682332,Gaussian,15,standardized
-0.006113541974999894,0.22771596754254553,0.1544629249751097,2.148549495599959,0.4537903218171326,0.16021683673469392,0.19861735114289464,Gaussian,20,raw
-0.0004118025541712317,0.2264749414250107,0.15642125179912555,2.208319541960629,0.4760214507906634,0.15699234693877548,0.1940903154555138,Gaussian,20,standardized
0.0007523066928502547,0.20018769781212897,0.14435579744398017,1.7689860806800168,0.04861689889056491,0.15404081632653055,0.16856243030503043,Gaussian,25,raw
-0.004166015845213084,0.19561386418269933,0.14384704776865176,2.120917234051558,0.1045854375761876,0.1469515306122449,0.1686656393668562,Gaussian,25,standardized
0.001751521742361294,0.14104610333392,0.10234500117827232,1.0100107639078337,0.2962254481258916,0.15980867346938774,0.13328109916169578,Gaussian,50,raw
-0.0036919158053067237,0.14269515398222907,0.10143556470882159,1.072478892520252,0.22512239598309827,0.14385969387755101,0.14582545800511343,Gaussian,50,standardized
0.0006437239267085414,0.10027181144175858,0.06799699547068414,0.5635951312609135,0.26492998678836766,0.16658928571428575,0.09398668982434408,Gaussian,100,raw
-0.004435288095070387,0.09903306248249455,0.06675749365937585,0.5762377827178635,0.1711628257611261,0.1620688775510204,0.09085658823076449,Gaussian,100,standardized
-0.002518004252581019,0.06347696618708688,0.04312850625602153,0.36370063161354454,-0.07590562773196076,0.18151020408163265,0.060840561878520306,Gaussian,250,raw
-0.0005694664855446457,0.06383141250475251,0.04419064742651472,0.29291952040498614,-0.020831494858501533,0.16457142857142862,0.05844260222341393,Gaussian,250,standardized
-0.00033971185925133477,0.04487709713424236,0.030675651282963044,0.20252723274737705,0.23373868550956536,0.17413010204081628,0.04572059430687772,Gaussian,500,raw
0.002144205123326558,0.04404571610642335,0.03276208031321303,0.2247119036317842,0.24036487154738415,0.15007908163265304,0.042953877224018236,Gaussian,500,standardized
0.00021536282471368951,0.03110421793876414,0.0218225902813514,0.17060619610786507,0.2950036075224266,0.1787040816326531,0.03310850808101471,Gaussian,1000,raw
-0.004465656897754885,0.031033724998869413,0.022013429200582635,0.15076248128548425,0.24103911055592872,0.16317602040816329,0.03132108487030324,Gaussian,1000,standardized
7.928900457699595e-05,0.025825995085574437,0.018613770116236147,0.12196054497924434,0.5906752272808714,0.1867295918367347,0.02520032738600019,Gaussian,1500,raw
-0.003909157061317092,0.02602203091513902,0.018203291506272916,0.11285463940657055,0.08031742101058333,0.157594387755102,0.02448230422065456,Gaussian,1500,standardized
-0.0002741087086837569,0.022487311955633252,0.01600233427726042,0.0936754302496317,0.2861074944484934,0.17698469387755103,0.021658233720703392,Gaussian,2000,raw
-0.003970470310249935,0.021971683611352672,0.015775555265098544,0.09436762862024697,0.41883733515425065,0.16553571428571426,0.022967477495663864,Gaussian,2000,standardized
0.0016629498457894154,0.021506523402699745,0.015326975560078254,0.09717670805824041,0.8516142198220782,0.16900255102040812,0.01916113257666544,Gaussian,2500,raw
-0.002905700636330631,0.019778050352465052,0.013691640843728923,0.08389572690343146,0.4862631740925403,0.16811734693877553,0.01860333874347752,Gaussian,2500,standardized
0.0008678638906331589,0.01798374026058881,0.01250513896229475,0.0815384928838192,0.39114075697645584,0.18421938775510205,0.01686165313841364,Gaussian,3000,raw
-0.00301157169681414,0.01759228172534397,0.011881683996434906,0.08143084413546392,0.3142234302511003,0.16686224489795914,0.01713065478678144,Gaussian,3000,standardized
-5.7418298816389694e-05,0.01749678331727832,0.012520681360735827,0.08328225812677933,0.08990728513179617,0.17725510204081626,0.017313150927058325,Gaussian,3500,raw
-0.003304971023647895,0.016794341058411842,0.011802423070473477,0.06896265351682349,0.1826149361598199,0.16983418367346934,0.017520019023261075,Gaussian,3500,standardized
0.00045759897873203924,0.016513332449139273,0.010691743318676696,0.07081840134977219,0.3025649870298485,0.17980867346938773,0.015038060970540789,Gaussian,4000,raw
-0.0033149848485969713,0.01493160679229895,0.010448042794386478,0.06059142229534315,0.2736253597196625,0.1683622448979592,0.016542612894146252,Gaussian,4000,standardized
-0.00030560217485867515,0.014132057227476659,0.010274536283758176,0.06101291611869021,0.30145266087199646,0.17745153061224486,0.013785903547318934,Gaussian,4500,raw
-0.0034796880791057396,0.014339712213743779,0.01013427889912703,0.06818207430439056,0.14707935954129117,0.16755102040816325,0.014930850826028108,Gaussian,4500,standardized
2.432367700337154e-05,0.01460782714131438,0.010594173527782915,0.06691631475285216,0.4383675600286939,0.1814030612244898,0.013488462570141756,Gaussian,5000,raw
-0.003187455659795627,0.0142995925442944,0.010005054372462928,0.06080241994664428,0.2291464434435169,0.16275255102040811,0.013189698926453677,Gaussian,5000,standardized
0.00039334309293922103,0.013707727012380063,0.009943657852013814,0.06296589658085656,0.20350604001299996,0.16170918367346943,0.01348184165919323,Gaussian,5500,raw
-0.0036040116590077354,0.014040224311359359,0.009769788046929137,0.057486768717262854,0.11596493404803182,0.15053826530612247,0.014723071887865128,Gaussian,5500,standardized
-0.00023289195284385226,0.013330210414576939,0.009175740315034025,0.05615302258602186,0.0962390743715145,0.16498214285714283,0.013142958782071923,Gaussian,6000,raw
-0.0028088337171134348,0.01252423851516094,0.008782047063414771,0.05573180414437259,0.1515217886304301,0.15066326530612245,0.012020932687315944,Gaussian,6000,standardized
0.0005955181671292853,0.012605684274472987,0.008981682614341461,0.06312323721622881,0.30065589739688325,0.1750382653061224,0.012753422436774705,Gaussian,6500,raw
-0.003968361865724747,0.012467513806164498,0.009168839608960961,0.06002142708445488,0.14017134250669738,0.16214795918367345,0.0112358300254897,Gaussian,6500,standardized
-0.00020038425932141147,0.011949126582875069,0.008497990180256291,0.05461580609823244,0.8127611310743057,0.17350510204081634,0.012695910254664983,Gaussian,7000,raw
-0.003775783767924449,0.01162802333717058,0.00876890281903775,0.06645562949993278,0.3667390246654956,0.14554591836734698,0.01172404511671033,Gaussian,7000,standardized
0.00033069958056200174,0.011278010554286368,0.008071717587917448,0.05253037177650847,0.2102279068709992,0.17393877551020406,0.010749388293882424,Gaussian,7500,raw
-0.003928712534133357,0.011684913774236222,0.008391598242378622,0.052903504359331464,0.23047433643051543,0.15952551020408165,0.011510490188835877,Gaussian,7500,standardized
0.0007093794277288677,0.011183069859789667,0.008016989950463639,0.061495566320822814,0.45548765645419864,0.15967091836734693,0.010592000615268304,Gaussian,8000,raw
-0.003925310962495165,0.01156428923743043,0.008034384224997523,0.04997031644247139,0.36183372105013567,0.14981632653061225,0.010050891154837371,Gaussian,8000,standardized
-0.00028484680514460274,0.010918608438700477,0.007216522516162041,0.047695912110576284,0.08973985012949906,0.16023469387755104,0.011233322026176235,Gaussian,8500,raw
-0.0033205026438958454,0.01087082210931602,0.0074139625154522135,0.050116559497787386,0.0915150657726279,0.1509183673469388,0.010861889664578852,Gaussian,8500,standardized
-0.0009620423890997554,0.010810184482912249,0.007435105017151352,0.0455520054530063,0.08496645384601507,0.15844132653061221,0.009987895462134633,Gaussian,9000,raw
-0.004136885070117306,0.010520514111738084,0.007151621280884543,0.04807566961386293,0.08891666478255983,0.14623214285714284,0.010699256371140959,Gaussian,9000,standardized
-0.00025807843900632545,0.01015355980088256,0.006989802221311625,0.04323046542189741,0.3798672628437599,0.17350765306122448,0.009844696607161252,Gaussian,9500,raw
-0.004071721847942566,0.010256286007166396,0.006972586309329866,0.04313589137733297,0.03975822116035338,0.1539387755102041,0.010428593390014607,Gaussian,9500,standardized
0.0004856633031058565,0.00997615580728482,0.007212823068607898,0.047959487993428106,0.06611175511238096,0.17487244897959187,0.010084897744137528,Gaussian,10000,raw
-0.004138504300300666,0.009629860065837747,0.006915039171257942,0.04896018707312497,0.06326421443582171,0.15892091836734698,0.010081245549630894,Gaussian,10000,standardized
-0.003123752967130896,0.7040434593270287,0.4698267414025414,232.4380442402975,0.14498820611717203,0.12356377551020412,0.006887667164417198,Uniform,2,raw
-0.0037892073100593273,0.7054039452580663,0.46537338648959087,99.80657070743737,0.1468884608242845,0.1364464285714286,0.007304481924908741,Uniform,2,standardized
0.005048813389691269,0.4453078282424028,0.2848471034337687,14.874287416368288,-0.008263111279489343,0.1481479591836735,0.1493606273135765,Uniform,5,raw
-0.010801334347230442,0.45075340441752554,0.2848112081120758,16.079281595162993,0.04699889664624494,0.1476301020408163,0.15451399785714184,Uniform,5,standardized
0.006610919799015238,0.3147574695990502,0.19592612783915211,4.421008424481475,0.33567603657080197,0.16086734693877552,0.19903400680166414,Uniform,10,raw
-0.0020089204270573604,0.3121513355507034,0.19687670451768452,3.236325928076671,0.326025941824287,0.1563316326530612,0.20853712372214622,Uniform,10,standardized
0.0015762175747177066,0.25685108625517955,0.1534539897391618,2.3962823006025546,0.1126231475656817,0.14828316326530608,0.1990836729256272,Uniform,15,raw
-0.012451754422295644,0.25966082630312537,0.15474521642298075,2.7389096902168077,0.12620970203945844,0.14286224489795915,0.2036520144588038,Uniform,15,standardized
-0.003341915510296286,0.22261838502257425,0.13741770926454447,2.081071744185822,0.08629536941694646,0.16839795918367345,0.17785679437685664,Uniform,20,raw
-0.0010867207848815838,0.22565269585208753,0.1373549932056449,1.7140701913975778,0.22365237408015207,0.1616964285714286,0.2025413999959397,Uniform,20,standardized
-0.003092011294003569,0.20112431341318524,0.12191485154260963,1.4813584323731626,0.13204918463350007,0.16154081632653064,0.1871627677064105,Uniform,25,raw
-0.0038599022411997734,0.20094835287639565,0.12143831839659139,2.0910793651061206,0.21016211604515597,0.15282908163265307,0.17981697178290218,Uniform,25,standardized
-0.007354571669532642,0.1423732414338573,0.08431771976370624,0.947134842550514,0.42681594114183186,0.16798979591836738,0.12770466324030694,Uniform,50,raw
-0.004039339321322053,0.14065787849315195,0.08431901908095701,0.8329555365714291,0.5081596537707385,0.15583928571428568,0.13450810553968823,Uniform,50,standardized
-0.0016235284662043095,0.09841263242124429,0.059594649257609295,0.4521252535163686,0.25150793075701855,0.1708979591836735,0.09827737687747637,Uniform,100,raw
-0.0014776708979867275,0.09930530450467358,0.05966904619159773,0.6150804744873233,0.3212308237804798,0.1683775510204082,0.09602438203752077,Uniform,100,standardized
-0.0026084896847634155,0.06342317395762684,0.03730774764651643,0.2771385730023922,0.40452479706092426,0.16897448979591842,0.0633517704344811,Uniform,250,raw
-0.0033978991022623316,0.06420427457704315,0.037408300554703185,0.2986144352912334,0.15953353738169151,0.15317602040816322,0.06590584479871282,Uniform,250,standardized
-0.0022004878593646776,0.04389799947791553,0.02636912173155765,0.16576192371383355,0.2506286670442659,0.17309438775510202,0.04428308155607359,Uniform,500,raw
-0.002819985945831659,0.0441355090227692,0.02616393327260233,0.17058448354425007,0.31652721398102285,0.15766581632653062,0.048452274063310374,Uniform,500,standardized
-0.0005909436586942117,0.03269957235084731,0.01875170851187738,0.13613485302203016,0.47379683509795023,0.17133673469387756,0.03065990375728848,Uniform,1000,raw
-0.0041267332327146215,0.031959537127823234,0.0189049285168857,0.1394533914334558,0.4494127710065424,0.15228061224489794,0.03331373700226511,Uniform,1000,standardized
-0.0003203205623065973,0.02709535918044648,0.016124776795250876,0.10548340000442122,0.40398961447817605,0.1672040816326531,0.028515924716545748,Uniform,1500,raw
-0.004632800914849321,0.026601807824104925,0.01592998869879917,0.09835636756197641,0.22721067053733826,0.1604948979591837,0.02705034200572336,Uniform,1500,standardized
-8.980230292382339e-05,0.02198858382308177,0.013008652617273731,0.0899961678341534,0.18742699470407206,0.1676147959183673,0.02084557462552706,Uniform,2000,raw
-0.004151584644813918,0.0224517394839126,0.013426071793429296,0.08477528765645634,0.045641267625968214,0.15377551020408162,0.022277444979187194,Uniform,2000,standardized
0.000842689825628788,0.0206548900972972,0.01223383341066318,0.08455625694106071,0.20216898474533873,0.17423214285714284,0.019876137150112987,Uniform,2500,raw
-0.0043496852066340465,0.019827730679731155,0.011995886672405408,0.07801064721841659,0.2138237801642915,0.16064285714285712,0.01965021692771798,Uniform,2500,standardized
0.0008398092069435307,0.018185240289940258,0.01061508626803289,0.07692402215916805,0.40349799453311525,0.18577806122448978,0.019194412259653605,Uniform,3000,raw
-0.0039373260099420816,0.018546795832231157,0.010883990021906789,0.07211501747650027,0.33685003539637887,0.16340816326530613,0.017747766629032845,Uniform,3000,standardized
-0.0002066477178469576,0.016430078715408195,0.010053289150259053,0.0690016750413052,0.35759941605716244,0.18226275510204085,0.017247781522478727,Uniform,3500,raw
-0.0050444112652097955,0.017435397632692137,0.010746610343529563,0.0683793962256814,0.160853343261163,0.1588775510204082,0.016393046821936492,Uniform,3500,standardized
0.0007609988952373978,0.015914436302423843,0.009317751928591885,0.060568268003968376,0.3941752228054255,0.15565051020408163,0.01428824682745275,Uniform,4000,raw
-0.003934746889065073,0.01590843369721755,0.009551683120588458,0.06132655656126979,0.4124297430486073,0.14602551020408164,0.014013980168916685,Uniform,4000,standardized
0.0003837997401092238,0.015023825700465777,0.008976739561872438,0.061779064338686365,0.5421330604778101,0.18521173469387753,0.014700221936201066,Uniform,4500,raw
-0.0030379119934989952,0.014741641158973173,0.008713648049527825,0.05108819742932312,0.5722102877977744,0.1634948979591837,0.015502889937034072,Uniform,4500,standardized
-0.001311133945811152,0.013921949312069382,0.008542644246583244,0.05775122189081233,0.39995639508487096,0.1750280612244898,0.014335066965929455,Uniform,5000,raw
-0.004186788279015352,0.014353919728257584,0.008250100914892153,0.0602455995059701,0.19621371127664694,0.15418112244897964,0.013594479681964328,Uniform,5000,standardized
0.00034816185440885995,0.013582289385305176,0.007899769563174319,0.04839854897606059,0.24994398090264672,0.1912423469387755,0.013628186357531014,Uniform,5500,raw
-0.0038351820741138777,0.013616922269805761,0.007876074658287158,0.05283095482781458,0.21199622648767363,0.16148469387755102,0.013923448537205752,Uniform,5500,standardized
0.0005152734433089544,0.013243996732955197,0.007562336662204308,0.04547416013441382,0.16057540001958825,0.18366836734693875,0.013429290753163615,Uniform,6000,raw
-0.003531580368621759,0.013732520709453426,0.00799746265997677,0.05274381806366364,0.12292989484042922,0.16267346938775507,0.012969027318793347,Uniform,6000,standardized
0.00028968708353969784,0.01260925950535809,0.007407280421372357,0.05335281756494271,0.43716753227861316,0.17183928571428575,0.013216201112937425,Uniform,6500,raw
-0.003883961093284733,0.0125884072246424,0.007484549019349914,0.05648855954652056,0.07310986225437299,0.15582653061224486,0.01224888926262634,Uniform,6500,standardized
-0.00014525969806575615,0.012187106047232556,0.007334307492108994,0.04943442971252129,0.212604233413054,0.16865051020408167,0.012123212490826454,Uniform,7000,raw
-0.0036504169894862834,0.011846840598692386,0.006957152965461379,0.040580988048939,0.13155082331700196,0.1569591836734694,0.011718843990182085,Uniform,7000,standardized
-4.6075522303880805e-05,0.011241588849617632,0.006824229263881714,0.038416096978666645,0.23413702661627803,0.18132908163265304,0.011657783019872919,Uniform,7500,raw
-0.0033750428061799704,0.011500649959795611,0.007046124093991078,0.038549606108477436,0.08255146222860942,0.16171428571428573,0.01189287874533368,Uniform,7500,standardized
0.00013291120322656602,0.011487409919314073,0.006882163183580113,0.043641432104998955,0.1090481164656247,0.16305357142857144,0.0111199043634463,Uniform,8000,raw
-0.003671425308724154,0.011294413462392579,0.006567800656551539,0.03932925808604701,0.19851063731907284,0.15414540816326527,0.011941982268567611,Uniform,8000,standardized
-0.0005334157332476256,0.010823024467596,0.006427399094420946,0.04014172498731691,0.34168378622988627,0.17224234693877552,0.010601246219667794,Uniform,8500,raw
-0.003757481196718554,0.010567542930180708,0.006241280698430375,0.0391425866319611,0.18533022288225837,0.15655867346938776,0.011318264817941365,Uniform,8500,standardized
0.00021739112134066887,0.011274252892135734,0.006539144786254289,0.04859464516007715,0.5280653141184167,0.17498724489795917,0.012322599184380344,Uniform,9000,raw
-0.004839850466332052,0.0105076186391657,0.006268455331941714,0.051948096226028265,0.6181494014254154,0.15294387755102037,0.010965743798291364,Uniform,9000,standardized
-0.0009378098309450828,0.010338606899063655,0.005977341619974272,0.03616772740418672,-0.13084970294894058,0.17183928571428575,0.009686990504117452,Uniform,9500,raw
-0.0037778057916900473,0.010261885327113108,0.006277084419745599,0.0410228765158288,-0.0039131764630012545,0.1594362244897959,0.009779435623151828,Uniform,9500,standardized
-0.000529683995373611,0.010268898130914757,0.00601794034880445,0.03853271723871975,0.2869778987013652,0.1921556122448979,0.009849487747283022,Uniform,10000,raw
-0.003651137593367815,0.009691809017282274,0.005909341623030658,0.03781980097953883,0.1769888276654585,0.16819132653061228,0.009288009976854538,Uniform,10000,standardized
0.8358756422603392,0.1944311727654119,0.5266728642096942,10198039027185.568,1.1978252148798567,0.4623545918367347,0.0003758746872385976,Poisson,2,raw
-0.0052578543692952135,0.7129857292000833,0.5235576944693213,5569402803315.764,-0.007491309108441574,0.3055561224489796,0.005701635176290113,Poisson,2,standardized
0.7946614488310796,0.127139391161872,0.34982882830686907,11.88409872671324,-0.13585276984064562,0.23701275510204078,0.025265883614493473,Poisson,5,raw
0.006613368650659372,0.4482416372942553,0.3531024330128573,7215491366059.3545,-0.009756223985609927,0.15782397959183672,0.15314666241190983,Poisson,5,standardized
0.7700058203542831,0.10031410906296576,0.23738069697306968,4.6694670951366435,0.9090283841980664,0.3599413265306123,0.04005906852368142,Poisson,10,raw
-0.0018652046967525232,0.31347914709653585,0.23183654783527538,4.865211629644283,0.22082076756553037,0.14517857142857146,0.20731501663244306,Poisson,10,standardized
0.7682531771523377,0.07831523706190219,0.1893063143151148,3.3817804600404555,1.4193809897996899,0.4073545918367347,0.04377028744109378,Poisson,15,raw
-0.0007457782129955104,0.25736715319146103,0.18712449919904175,3.5265055939971757,0.25841297575559774,0.15135204081632656,0.1943314285839335,Poisson,15,standardized
0.7536274219375022,0.0733214730410032,0.1664382917161156,2.2957653080148823,1.4811078988800406,0.43675510204081636,0.04424457022078383,Poisson,20,raw
0.0018051880337761053,0.22066851025162246,0.1631792873067031,2.5586735623327477,0.12581953394593026,0.15341581632653062,0.1803335798338544,Poisson,20,standardized
0.7543308084918943,0.06357196916221997,0.1521205207470332,2.2863353450306105,1.6369713149209355,0.4228086734693878,0.04701802258218631,Poisson,25,raw
-0.003981018174179517,0.20365847501780657,0.15377371982478358,1.7720315306790202,0.33202572211757353,0.15596173469387753,0.1830623554118265,Poisson,25,standardized
0.7540969613747152,0.04475837640444413,0.10504196276480589,1.2188007849008036,2.2192355883357195,0.47936989795918367,0.03164101929843992,Poisson,50,raw
-0.0021714140339524506,0.1428243827000033,0.1056876048809146,1.1516068324971427,0.16490517733782128,0.15838775510204084,0.14000974112488246,Poisson,50,standardized
0.7521201924354415,0.031143894377195665,0.0710262888967648,0.6591497152992742,4.043890509501635,0.5496428571428572,0.02477887351981454,Poisson,100,raw
-0.004605410580170174,0.0992008777487522,0.07188142532242459,0.6410494970237676,0.436848289625817,0.15823724489795918,0.0925745780460217,Poisson,100,standardized
0.7513538060216797,0.020680941330237908,0.05046033807034521,0.3547263665968882,2.3919058767447137,0.5758316326530613,0.01683201649513306,Poisson,250,raw
-0.00264726184495959,0.06285941779240367,0.04793383178024285,0.39973921438845167,0.1530641770312356,0.15048979591836736,0.0631034928255371,Poisson,250,standardized
0.751122603887321,0.014980081104098724,0.03516523943228469,0.23405291537200001,2.657628674760817,0.6159183673469387,0.012327534202290802,Poisson,500,raw
-0.004111128646801835,0.043095702146753866,0.03501060894844957,0.23767454752004183,0.251351126342197,0.16303826530612245,0.04397778503356151,Poisson,500,standardized
0.7491695695286318,0.010195914217324789,0.023199284195799478,0.1695300514169654,2.482404978730477,0.5562984693877551,0.008528230170616392,Poisson,1000,raw
-0.0016585206347954822,0.03228034667183249,0.023753596086915362,0.1589723460060406,0.06559619451094154,0.14801785714285712,0.032955345983696246,Poisson,1000,standardized
0.7504451585009166,0.008880080882851022,0.01945072187283234,0.11595120076774271,2.4773698646072653,0.6281989795918368,0.007667178684796645,Poisson,1500,raw
-0.003942387188790534,0.024945346430119156,0.018322989334075244,0.11819013714619964,-0.09834789858913565,0.14921428571428572,0.023990857735233344,Poisson,1500,standardized
0.750052503273218,0.007101253543903114,0.016669137553597467,0.11684920276597616,2.7464882953034158,0.6184668367346938,0.006370428972094939,Poisson,2000,raw
-0.004542914161779544,0.022195926778597056,0.016818255058969955,0.1011768585300641,0.30690155267401076,0.16981887755102038,0.021588857419326472,Poisson,2000,standardized
0.7495844779620614,0.006463918323770787,0.015030029308286624,0.12209099463384723,2.8232390868044144,0.5773852040816326,0.005362733973233116,Poisson,2500,raw
-0.003472217475863053,0.019638715460609357,0.015085923641259566,0.10958782517115989,0.23737696138838268,0.15534438775510204,0.018740362444363747,Poisson,2500,standardized
0.750011160440339,0.005609091305204948,0.013312884156823879,0.08595902439519927,2.1286643474711218,0.5644642857142858,0.004870469879606499,Poisson,3000,raw
-0.0031549499377982048,0.0176959759327942,0.013415654039339864,0.09441067069912243,0.21917594618735553,0.18149234693877553,0.017076840398529636,Poisson,3000,standardized
0.7499519249222838,0.005817538442863558,0.012619664412840135,0.07945464258089849,2.6349357300379674,0.5929770408163265,0.0047746597601829545,Poisson,3500,raw
-0.002734312280861937,0.01744699773434968,0.012530693195852132,0.07200938267752095,0.1901799151160495,0.16298214285714283,0.015597363650533148,Poisson,3500,standardized
0.7496452032833278,0.005153408432593804,0.011839936244521222,0.08271526930622061,2.5808821015974526,0.5679387755102041,0.0045801261065957725,Poisson,4000,raw
-0.004964812016859195,0.01498585764394605,0.011485318971617158,0.07868268834763681,0.21657659334826948,0.16215306122448975,0.01606903802122146,Poisson,4000,standardized
0.7499805515504138,0.00474863622018385,0.01139549121396341,0.06319972890967691,2.7100926707247357,0.5838724489795918,0.004285061196189374,Poisson,4500,raw
-0.003289202878131529,0.015072003810574932,0.011337561187655477,0.07513406183676236,0.4149530904141894,0.15724744897959186,0.014552192139210695,Poisson,4500,standardized
0.7499549125845928,0.004583004192542585,0.01040717063882802,0.07138625800220255,2.9881730494670644,0.5842219387755102,0.004133451049191168,Poisson,5000,raw
-0.0035264309657027687,0.01481486911426328,0.010185941192565962,0.06614001457481422,0.3829941395815875,0.15436224489795913,0.014547167246047548,Poisson,5000,standardized
0.7503025987478043,0.004262310157389805,0.00976255887769298,0.05850940759751594,2.788845676956162,0.6095,0.0037228524470740098,Poisson,5500,raw
-0.003207119293890119,0.013260036384401075,0.01013643241097749,0.06650636393015562,0.120988521638464,0.15292091836734698,0.012639557404059549,Poisson,5500,standardized
0.749722310059716,0.004174397187823888,0.00917000716056621,0.05875663417421706,2.5788902023987585,0.6021377551020408,0.0036405991407363475,Poisson,6000,raw
-0.0037986330810563327,0.013772974538780573,0.009227278766003327,0.0605812496329626,0.200875650666903,0.16267602040816323,0.011853896446340204,Poisson,6000,standardized
0.7501312678417107,0.003924439208865971,0.00898901109987678,0.06152096102369571,2.32258109421021,0.5804821428571428,0.003762884730364599,Poisson,6500,raw
-0.0037318747270079678,0.012487782994961205,0.009472565784059417,0.05793285400396236,0.7103435270763108,0.16186989795918366,0.013031382104184957,Poisson,6500,standardized
0.7501248640792725,0.0036508340450131485,0.008601065076893784,0.05672091927130913,3.0832974915451605,0.591701530612245,0.0034385064553031945,Poisson,7000,raw
-0.003370119679485328,0.01196611542662526,0.00887931182965531,0.052771552596699176,0.2011158462230281,0.14703061224489794,0.011443687108283866,Poisson,7000,standardized
0.7498029753833682,0.0035807807907098253,0.008155748552239826,0.0575828126854519,2.2992275711331245,0.5580484693877551,0.0031279953132741,Poisson,7500,raw
-0.003980219523327578,0.011526588022611339,0.007917591046411682,0.05582576204908626,0.20861458985090237,0.14505867346938775,0.011172853582640974,Poisson,7500,standardized
0.7495583939918931,0.0036505097889109202,0.007710452718588148,0.0482340145531659,4.6187357454757905,0.6151020408163266,0.0032661611142737815,Poisson,8000,raw
-0.004450688366392877,0.011104825741582459,0.007610092208043355,0.04870111439942558,0.11046554898658184,0.15884693877551023,0.010975911107262997,Poisson,8000,standardized
0.749781181413804,0.0034639842961327475,0.008178464495086768,0.05096244080456387,2.591047514367019,0.5981607142857144,0.003023736204494927,Poisson,8500,raw
-0.004393772663461353,0.011551234101645899,0.008131623054630412,0.05484058416319954,0.0262699961404667,0.15839795918367353,0.01072319885192256,Poisson,8500,standardized
0.7499481558894597,0.0033394616483109762,0.007620947637230675,0.047480668190583476,2.5757634971969194,0.580673469387755,0.00291755583740628,Poisson,9000,raw
-0.0034186739918243138,0.010368347084933739,0.0075213080530819095,0.04684768358903186,0.4727447822470425,0.15778061224489792,0.009929416063143414,Poisson,9000,standardized
0.7501551589766614,0.0032564732493710084,0.007599406570261377,0.04759723021284471,2.5015892411442398,0.5994872448979592,0.003082852146575146,Poisson,9500,raw
-0.003768346204601798,0.010070544616178075,0.0076939315685033,0.05733194054085918,0.4212412044695156,0.1584617346938776,0.00956519767291485,Poisson,9500,standardized
0.7498246401744527,0.002997541309054641,0.006780060150006556,0.040037651638887,2.4289460461379835,0.5792704081632654,0.002525131836619135,Poisson,10000,raw
-0.0031239731863164717,0.009907792481903235,0.0071361468066090455,0.040846850550143796,0.1349206349206349,0.1686683673469388,0.009643245518549686,Poisson,10000,standardized
0.8768591516616698,0.14687273016253424,0.5268801702918039,365.71019586174697,-0.034773767627453565,0.15508673469387751,0.0004476698960427003,Beta,2,raw
0.01148595087243077,0.7091625883664754,0.5183674632194929,222.97076000058001,0.18815898658028174,0.11119897959183668,0.00678265069480178,Beta,2,standardized
0.8006486028753075,0.12131804342846152,0.3189302852693329,13.8143186702347,0.09528980480857985,0.2359693877551021,0.02673338685736167,Beta,5,raw
-0.01816738056003319,0.4465187397092313,0.3125492786735443,11.505497886303448,0.17607338233314948,0.14411479591836737,0.15537009841300642,Beta,5,standardized
0.7842881422283255,0.09009948163878623,0.22368650776804355,5.674317263645074,1.0286760490508502,0.3476122448979592,0.03946182909656516,Beta,10,raw
-0.009776372535411063,0.32041327291686345,0.22211811407416704,4.56917843910698,-0.025823363005446038,0.15445918367346942,0.19340652999702754,Beta,10,standardized
0.7714344581384491,0.0747037856866284,0.18542285896168054,3.998148748036793,1.511453727733059,0.367405612244898,0.0437347723386182,Beta,15,raw
0.0034879639048693194,0.25535064255617346,0.1823792179276513,2.94056645853719,0.1409185975884159,0.1599591836734694,0.21850327627442656,Beta,15,standardized
0.7727860898786217,0.06311009723346139,0.152821326376206,2.5154491614628673,2.3168408163425522,0.41640306122448983,0.04167164644555925,Beta,20,raw
-0.007628421846114924,0.22000268732987593,0.15413247450777162,2.553221649039536,0.2591862593346905,0.1546556122448979,0.1895924547125976,Beta,20,standardized
0.7702507567970048,0.05856363484182597,0.1423835477006745,1.813227424514918,1.8738136464995514,0.4310918367346939,0.03989884153747292,Beta,25,raw
-0.005212215077345661,0.20144068598177545,0.14304491491225796,1.6489344764497935,0.2584783453107337,0.15004591836734693,0.1606149662977993,Beta,25,standardized
0.7641725542538087,0.04235784318643945,0.09851284237278911,1.252641713076048,1.646554218245937,0.4399311224489796,0.03418037635164147,Beta,50,raw
-0.003331920968900762,0.1436859727466881,0.09898150833043347,1.1574954058898956,0.38998287479490146,0.15676785714285718,0.1498204993675516,Beta,50,standardized
0.7624531710780009,0.02928340030781221,0.07295588219241132,0.6086714152013852,1.7869078197294745,0.47994642857142855,0.02459207141628615,Beta,100,raw
-0.0036602736200987635,0.10038111913916396,0.0693758209833655,0.6221533845795292,0.24110424462316749,0.13942091836734696,0.09592696121370682,Beta,100,standardized
0.7638066368212058,0.019026393943425066,0.045053590113063494,0.3191511545785325,2.1433613654082118,0.5442653061224489,0.01706344331612361,Beta,250,raw
-0.0012378527316305968,0.06142508197491451,0.04285273075443204,0.3562959105469945,0.2597508009330053,0.15623214285714287,0.06447053039051429,Beta,250,standardized
0.76223746996005,0.013268018300423363,0.03163037622108626,0.18495360823873327,2.5496985445091958,0.5497959183673469,0.012566469894369136,Beta,500,raw
-0.0031231253284690124,0.04369593431985684,0.03123679543193358,0.2206227367994292,0.30882979264615074,0.14687244897959184,0.048130821960285654,Beta,500,standardized
0.7627252921254908,0.008969081912053008,0.020999537543022678,0.13216318892721204,2.1766676237611033,0.5385102040816326,0.008528046086960167,Beta,1000,raw
-0.003131351780765676,0.03204301047004594,0.02121120104501599,0.14864164097757857,0.11712017604527467,0.16015306122448983,0.031312304604897326,Beta,1000,standardized
0.7609236807829103,0.007965985663922603,0.017645917500189623,0.13857547721435748,4.162676229313315,0.5515076530612245,0.006890445427326359,Beta,1500,raw
-0.00422056595658268,0.024387763575906087,0.01741319679895639,0.12747062194635908,0.15323206085654886,0.14576275510204084,0.025403723365231896,Beta,1500,standardized
0.7621320813636194,0.006659294241607814,0.015160527539014533,0.09462001119048546,3.2396895186135546,0.563,0.005847649232200325,Beta,2000,raw
-0.004411799713126613,0.021893044719263476,0.015082275869483835,0.09156617006005564,0.12277124151452501,0.1623418367346939,0.02240075323998231,Beta,2000,standardized
0.7618651677534045,0.005882726653405949,0.014061337386944253,0.10786748796182587,2.1931569692436086,0.5272040816326531,0.005235485237434287,Beta,2500,raw
-0.00523251638482234,0.020306860812908507,0.014058507149702703,0.08633411454365719,0.054308704234454795,0.169875,0.017521207942349907,Beta,2500,standardized
0.7621688345618055,0.005178288804875177,0.012524385615006592,0.08054560120774594,2.016219709304435,0.532594387755102,0.004640135778891913,Beta,3000,raw
-0.0037807299315897264,0.017412459392361045,0.012426689017320598,0.08209388650485741,0.25203532376795484,0.1573494897959183,0.01784195703687756,Beta,3000,standardized
0.7620415580101237,0.004918205642751193,0.011715593863586008,0.08821444496856228,2.1114178662429275,0.522594387755102,0.004298236769244644,Beta,3500,raw
-0.004095787985331255,0.0158799759087923,0.011368437708042408,0.06679278454017626,0.1422538831867741,0.16217091836734698,0.01647411564542641,Beta,3500,standardized
0.7618788567413921,0.0045431585636496455,0.010653274785458435,0.07701626941679254,2.031736097338311,0.49911224489795913,0.0038251709093187814,Beta,4000,raw
-0.004136925465018445,0.015400053064598658,0.010587154964390737,0.07333766628331291,0.4100283572749904,0.16190816326530616,0.015913232020661028,Beta,4000,standardized
0.7615673993093294,0.004374837570104816,0.010672110256531446,0.07419494576276017,2.0105007779244315,0.5594744897959184,0.0037676366252239386,Beta,4500,raw
-0.004669173241036621,0.015228669330865733,0.010496206884893432,0.07095749749490872,0.23767203038917906,0.15906632653061226,0.014653164199250553,Beta,4500,standardized
0.7617242718457657,0.0043368104392651294,0.009711489407469485,0.06082508647132318,2.327261810705267,0.5631785714285714,0.0038067281611478153,Beta,5000,raw
-0.00400663972295923,0.012865244622819775,0.00979324707601057,0.06470574228080209,-0.35316958762580797,0.14453826530612243,0.014225548356057261,Beta,5000,standardized
0.7623097305442035,0.003875634698201693,0.00920312394137293,0.06061652097368394,2.0938766363230625,0.5524821428571428,0.003495640453254635,Beta,5500,raw
-0.0037500509632959265,0.0138319454855103,0.009618957457126437,0.06402142888674148,0.0019619560985805855,0.15754081632653064,0.014107891290291419,Beta,5500,standardized
0.7618372578291753,0.0038922033599856284,0.008789266444367632,0.05975701180763832,2.23697252742291,0.5608469387755102,0.0029627521426444786,Beta,6000,raw
-0.003910597727642017,0.012946584786365699,0.00915995557180985,0.05924984318035211,0.05300240234063999,0.15113265306122453,0.01261061194203843,Beta,6000,standardized
0.7619756208114113,0.003523147335994007,0.00824885137177487,0.059296049730125894,2.515664359022952,0.5838010204081633,0.0034197454238808723,Beta,6500,raw
-0.0033535967832060893,0.012368458590884033,0.008652438827905517,0.0682165376310395,0.0766546143137448,0.15501275510204085,0.011252751101196034,Beta,6500,standardized
0.7620712825442347,0.0037077147285170978,0.008628954820083525,0.05487415217071962,2.7419270763559163,0.5756836734693878,0.0033954514425317286,Beta,7000,raw
-0.003558899274440291,0.01185424065269602,0.008476454270927102,0.05592751863057425,0.24310400284691688,0.1590586734693877,0.011629046509203923,Beta,7000,standardized
0.7620126256095925,0.0036270910767835884,0.008420280011279084,0.05596742240300656,2.691274498630495,0.5644336734693878,0.003159888857160732,Beta,7500,raw
-0.004238174748657935,0.011390752926957381,0.00800721239657653,0.04545437293744856,0.3532636059145018,0.1518086734693877,0.011864364722357523,Beta,7500,standardized
0.7620386806265348,0.003234356383576282,0.007688590995866281,0.048556657081545815,1.6270646246146856,0.5226377551020409,0.0029549484598642346,Beta,8000,raw
-0.0038411835991166835,0.011067766105846205,0.007514154786537189,0.05295659465504277,0.0989539310896422,0.16261734693877555,0.010951963570450569,Beta,8000,standardized
0.7619657349929336,0.0031194898066898486,0.007222244718861681,0.04266222867323888,2.2737849437918123,0.5398469387755102,0.0030000486223718966,Beta,8500,raw
-0.003526485608339806,0.010792054139931933,0.007812214426843647,0.050373745446780895,0.34165294103655086,0.14954846938775512,0.011130862500465365,Beta,8500,standardized
0.7619440668972248,0.0030208563224618187,0.007217027614286685,0.05041237341375591,3.6095134256714387,0.5572091836734694,0.0029380628203105425,Beta,9000,raw
-0.0038549542723924435,0.01046198642557969,0.007253485185947608,0.0435718343572719,0.20615721705634305,0.14824489795918366,0.010930192655024365,Beta,9000,standardized
0.7617005539892984,0.0030881973004207013,0.007368427408143683,0.047561235323387734,3.469153424041254,0.5781658163265305,0.00300752801204522,Beta,9500,raw
-0.003457325004679739,0.009966009970569173,0.007162194151854942,0.048743354972557246,0.14906188871875092,0.16546938775510206,0.01052004941464756,Beta,9500,standardized
0.761988403912421,0.002893332332114762,0.006967925374144289,0.05273773660819104,2.2915042907620267,0.5339081632653061,0.002686757950713066,Beta,10000,raw
-0.0031178570613803894,0.00994273473537522,0.007160065673939869,0.04775104532592709,-0.021059631735246824,0.1589923469387755,0.010067560171355785,Beta,10000,standardized
0.7991753075225004,0.2184354254212348,1.144016717909272,1776.1719901911779,0.19839499671778155,0.1362219387755102,0.0004386969803009358,Lognormal,2,raw
0.07613028758134419,0.7216630626439073,1.0162532176819181,1738.9626627249509,-0.23955392864815406,0.1110025510204082,0.011795970672189234,Lognormal,2,standardized
0.6436932225341967,0.2064106611400298,0.9446567686681874,155.88635646474876,0.1516206960068643,0.1997551020408163,0.03280670975400816,Lognormal,5,raw
0.06011431512465169,0.4696790520491247,0.8346575454238796,76.78213144374737,0.41659457168691516,0.24717091836734692,0.10354238420785548,Lognormal,5,standardized
0.558254555875046,0.17830685489812206,0.5176550573704276,25.0692039735521,0.3000337042764866,0.24294387755102045,0.07437040302023665,Lognormal,10,raw
0.01946786765267078,0.32491272105459545,0.49103463385866736,18.74381026137778,0.4335036313559247,0.2631989795918367,0.18555243852358802,Lognormal,10,standardized
0.5145026883509551,0.16397560553722165,0.6041597820867716,22.54591557595843,0.8310714329235839,0.23972448979591843,0.09832414386499318,Lognormal,15,raw
0.008526445770369177,0.26431445447456836,0.4581859216211169,14.682458240265555,0.5966981054196008,0.2374234693877551,0.2133414425048258,Lognormal,15,standardized
0.49891866616575886,0.14450064100857207,0.41834357456798144,11.538420216200578,0.8177078583923851,0.23586479591836737,0.10569005805156381,Lognormal,20,raw
0.008708848384123953,0.22828340255446575,0.37692380268009434,11.065825057353507,0.5000834336792273,0.18327551020408167,0.22429441969218739,Lognormal,20,standardized
0.48208010347123037,0.13900609386104712,0.37796337144073555,9.86270184291705,0.8672550546499547,0.24412499999999995,0.11830940739635101,Lognormal,25,raw
0.0009144753696957818,0.20000577108135004,0.33702765887985203,6.594965324122286,0.19731559352534045,0.16492602040816332,0.2348287389087937,Lognormal,25,standardized
0.4281937833387677,0.11604820077525112,0.36039404406005504,6.540772706671552,1.7971710072473088,0.30522704081632657,0.13011262261586565,Lognormal,50,raw
-0.0013178896054962864,0.14260094221377415,0.2713368241352954,4.048796075061503,0.1718535191282071,0.14265561224489798,0.22261547135810397,Lognormal,50,standardized
0.4215823871907294,0.08817313207791375,0.2439543577809672,3.1166728839547053,1.7498803213097678,0.40063775510204075,0.08691882585352459,Lognormal,100,raw
-0.0047773697641365865,0.09556277152788827,0.18096360653752303,2.0818953948332095,0.22629531988943194,0.16475765306122453,0.18255116004938954,Lognormal,100,standardized
0.39650631471937686,0.06131486697300491,0.1523385117114686,1.4904048760002495,1.4288838536320843,0.4390790816326531,0.06651845187192595,Lognormal,250,raw
0.0005959794547814704,0.06324900956279486,0.11216872625225922,1.075067026384623,0.22540772281123714,0.1679030612244898,0.09618944068519023,Lognormal,250,standardized
0.3782063765209094,0.04953982891496828,0.13138982406089614,1.4026041247941854,2.642976365604233,0.5576071428571429,0.045241471362871585,Lognormal,500,raw
0.0009441445609935515,0.04389838291279802,0.08766923111580346,0.6273124443387547,0.33860960263003326,0.16685204081632657,0.07095171286974525,Lognormal,500,standardized
0.3762904991569723,0.038342798194601,0.0967906524637279,0.8370217771024414,4.016091554499542,0.6124158163265306,0.03348582234420423,Lognormal,1000,raw
-0.003491428442227609,0.029446644231315097,0.06360753892089617,0.45314599190148747,0.012942281843785243,0.15283928571428568,0.04059602185269854,Lognormal,1000,standardized
0.37301095723891264,0.036685538270282626,0.09405544393138497,0.8986334471474356,2.5778299239327196,0.6420586734693877,0.028743817598563315,Lognormal,1500,raw
-0.004600329907212024,0.02408030176351596,0.04924988357678227,0.33476769944035967,0.45656239251865266,0.1625433673469388,0.03184296124274781,Lognormal,1500,standardized
0.3768566323672074,0.028090053682921046,0.06754691108259965,0.5762774933789365,2.3424008787650643,0.6744438775510204,0.022224962323131047,Lognormal,2000,raw
-0.004025446724382362,0.020484843933379,0.042332984633676386,0.3132649354612496,0.22249455477455177,0.16106632653061226,0.025548446443197804,Lognormal,2000,standardized
0.3718377189182339,0.028025227776110714,0.06748495988882043,0.6154399627021685,2.8687750622422863,0.6862091836734694,0.02308316337050025,Lognormal,2500,raw
-0.003423508938505673,0.019213590298319008,0.03865188497853597,0.266437637242831,0.398823796389748,0.15511479591836733,0.023923793961923533,Lognormal,2500,standardized
0.37095224853654757,0.025181230373717126,0.061879128391375667,0.5141338465441416,3.0202678648710544,0.7065229591836734,0.016531838995171595,Lognormal,3000,raw
-0.0031091540255996164,0.016642160896113995,0.03566882579457467,0.24598313416897946,0.22089046302139786,0.15792602040816328,0.020818819683650954,Lognormal,3000,standardized
0.37075552194005285,0.022215464614580106,0.05301874125385378,0.3879169785135981,4.086903256332256,0.704905612244898,0.01707104525822098,Lognormal,3500,raw
-0.0034050891846195146,0.016068830294060883,0.030283317317349824,0.22920543194931803,0.22079222210623206,0.1559974489795919,0.017983051638642975,Lognormal,3500,standardized
0.3673587971416786,0.022415784155756426,0.05333518383914321,0.4141961225122061,4.125548964539448,0.7300127551020408,0.017467128399944437,Lognormal,4000,raw
-0.0032518172541366104,0.014238858052032745,0.02919928802163591,0.20028368090333898,0.3415524275530113,0.1628163265306123,0.018229657666579708,Lognormal,4000,standardized
0.36872634081712186,0.021990062366062865,0.054091019161986095,0.39056843248441653,4.24152348669457,0.7168137755102041,0.016074038985710033,Lognormal,4500,raw
-0.0035881013247587835,0.01378975264696609,0.02777084812329166,0.2042789894750635,-0.00445652319501265,0.15118112244897963,0.01807038072545399,Lognormal,4500,standardized
0.36866750544820914,0.021304404610977268,0.05474353125531533,0.45912708531472746,3.7735740593373173,0.7213010204081632,0.014309109392016637,Lognormal,5000,raw
-0.00398283408103417,0.013254924723665231,0.026361641681943812,0.17916293963876628,0.259489039567435,0.15442091836734692,0.016844532057402124,Lognormal,5000,standardized
0.371798526332568,0.019115059575380268,0.045322914166907396,0.3587350996538169,4.756759214028478,0.7423316326530612,0.014758701544284917,Lognormal,5500,raw
-0.003071598648521498,0.013278347144746972,0.026861845279722473,0.17937077758402395,0.3676747848314075,0.1627627551020408,0.015415751397651518,Lognormal,5500,standardized
0.3714451808856464,0.017321779485279833,0.041253119280118156,0.34350523462376453,4.03757645551109,0.7374821428571429,0.012561515195788187,Lognormal,6000,raw
-0.0029700006058560784,0.012332306383799542,0.02436826878026683,0.13725953575541056,-0.01154198301627335,0.1526607142857143,0.01535169182077068,Lognormal,6000,standardized
0.3699089109709521,0.017619164985563065,0.043288769959284046,0.4328375245965877,3.6169555042532404,0.7599642857142858,0.011839085127757689,Lognormal,6500,raw
-0.0029602067631818393,0.011636751185052953,0.026022597802795026,0.17848837282625882,0.001707825127659933,0.16559438775510205,0.01308152352866862,Lognormal,6500,standardized
0.37177433694669454,0.0158820362709614,0.03633459419979596,0.26724814555540444,3.9341410494657367,0.7539821428571429,0.011593535387594906,Lognormal,7000,raw
-0.0036828220217268617,0.011113410116639468,0.023357037495564142,0.1605893878166647,0.1131230482753456,0.16371683673469387,0.011638521912025131,Lognormal,7000,standardized
0.36810206965446923,0.018761705719316485,0.04727799573018186,0.3438227983503901,3.4080936930303998,0.7678341836734695,0.012542450552532142,Lognormal,7500,raw
-0.0034289619709887056,0.011340678327399703,0.02120897016876605,0.12596078364637486,0.18632091674802426,0.14886479591836732,0.01243008558982687,Lognormal,7500,standardized
0.369637293944955,0.01565041259728655,0.03613898337835718,0.24440799870469457,4.72941057368945,0.7706887755102041,0.011718113019556251,Lognormal,8000,raw
-0.0037755361985174376,0.010545046676702235,0.021375104348329316,0.15387555877805875,0.2011927925583477,0.14958673469387754,0.011054934751176668,Lognormal,8000,standardized
0.36775132833382823,0.017365633540314264,0.04105252569120021,0.3556278179640419,4.286760687910521,0.7633316326530613,0.010676231767765696,Lognormal,8500,raw
-0.003206637570847456,0.010291954267159781,0.021417877710858183,0.14847737454166954,0.23957949390610747,0.16969897959183677,0.010773055032001766,Lognormal,8500,standardized
0.369277570536395,0.014926138254741528,0.03655243585270565,0.3116137977743315,3.340749015413523,0.7571989795918368,0.010844971446525931,Lognormal,9000,raw
-0.003656483439687806,0.010042683215720502,0.020019796868956857,0.1399273566738706,0.22069847059479603,0.15619642857142862,0.011609323363704255,Lognormal,9000,standardized
0.3682431115365347,0.014245857051354793,0.03391295731586144,0.21614421932723177,2.777580701488875,0.7291811224489795,0.008627989660872585,Lognormal,9500,raw
-0.003802968919416692,0.009937832463470655,0.019789647725270882,0.11244069670275501,0.09164784846017764,0.14711989795918368,0.011320009190848279,Lognormal,9500,standardized
0.36799371124297403,0.014955160473205446,0.035705971791337325,0.30852652234553923,4.2195526899684115,0.7936709183673469,0.011463174438792367,Lognormal,10000,raw
-0.004108333213277431,0.009219523077138303,0.019254534906760625,0.12285982700091495,-0.02267966372623469,0.16914795918367348,0.01063872815477566,Lognormal,10000,standardized
-0.000884643570423747,0.7062607693511471,0.8564133409397877,254.03718308670844,0.2535613289748281,0.12556887755102042,0.006674011408509243,Student-t,2,raw
-0.010709443383428502,0.7047488742613461,0.7982789377746493,331.4583700953565,-0.00675014041266798,0.1305561224489796,0.005330239529831565,Student-t,2,standardized
0.00019902217315983842,0.4461695924476063,0.5194826962248883,33.67262397758617,0.034038523311775086,0.15479081632653058,0.16360866586563588,Student-t,5,raw
-0.014375093299576027,0.44937873173218723,0.5056118546599102,30.635140116584076,-0.13363309910123108,0.15122193877551016,0.14672766095766424,Student-t,5,standardized
-0.013008664858903111,0.3106631861681984,0.3470470049765605,10.349107280031712,0.09660827373262196,0.15505102040816326,0.20421955655982735,Student-t,10,raw
0.007915816654182261,0.3095445112789137,0.3420681154036734,8.607399560306563,0.1772714551662368,0.1458367346938776,0.215178054612747,Student-t,10,standardized
0.00749104216786297,0.25334030956470255,0.4277004876536159,18.372529834569637,0.3326147691444534,0.16058928571428574,0.21303181346431416,Student-t,15,raw
-0.0025920049156007464,0.25945808558974837,0.33783254768038773,8.75444639345925,0.027523972368941135,0.1519668367346939,0.2147435553034313,Student-t,15,standardized
0.00012692072427278035,0.22085907702651195,0.304999782314468,5.860612724469264,0.4909028455505825,0.16049234693877557,0.1916836599447706,Student-t,20,raw
-0.004070236897509402,0.2186308895217113,0.27686842471469036,5.261774838356529,0.3961475539005002,0.15982653061224486,0.20677347133345259,Student-t,20,standardized
-0.0012486032744496549,0.19899051131850246,0.38661387719115214,7.700619803442024,0.047510483955535913,0.14080357142857147,0.20341673145742853,Student-t,25,raw
-0.0023089549681504194,0.2078986147274214,0.30970432247756363,6.194480753981536,0.36245185224943655,0.14566326530612242,0.18324483925309173,Student-t,25,standardized
0.0008564759899168275,0.13812835528434425,0.8339234254830149,23.31503001239712,0.22872586256060717,0.1591122448979592,0.180687498217342,Student-t,50,raw
-0.006330700166047488,0.14374872890368764,0.22426991144736552,3.3203716794265548,-0.13065300438661076,0.15722448979591833,0.17388847504109267,Student-t,50,standardized
0.0013998244687889528,0.09840630675515853,0.14795510022610403,1.6551248638280354,0.27331943348618765,0.17067602040816326,0.13517811097424287,Student-t,100,raw
-0.0014763216479668712,0.09838752957635016,0.12958670987338997,1.5599155733617944,0.1604638152481886,0.15513265306122445,0.10390354585167878,Student-t,100,standardized
-0.005855774934268817,0.06535865349826779,0.15215069975205342,1.7966489755104509,0.3189363508553097,0.1869872448979592,0.0788497669731395,Student-t,250,raw
-0.0019047670755649143,0.060196847814578736,0.08997726593216111,0.7728264919525208,0.15533021047760137,0.16800510204081637,0.07361953768093528,Student-t,250,standardized
-0.003047380175859165,0.0448203505837331,0.23787432990251672,2.3661228742527802,0.2907538466822129,0.1766122448979592,0.05225489280562649,Student-t,500,raw
-0.0017657032043579372,0.04174547025608498,0.06621003078974619,0.47871569757137966,0.2649424585177831,0.1753163265306123,0.043261908127947585,Student-t,500,standardized
-0.00023170915833367714,0.03164615034878733,0.15819596539209696,1.6018974745908567,0.1710487884279723,0.1730867346938776,0.03773199456152696,Student-t,1000,raw
-0.005311254606984428,0.029583687362526076,0.05004335986008813,0.35076539393866585,0.31705398356088577,0.15881122448979587,0.03418480299609984,Student-t,1000,standardized
-0.0009404277328241439,0.025882598605921483,0.08633975529508958,0.8436132855532829,0.4288870604954686,0.17291326530612242,0.03017409993262259,Student-t,1500,raw
-0.0027194799422673413,0.025780497706652954,0.03915613221649236,0.254042936487238,0.3956919561423069,0.15880867346938773,0.025439852346903546,Student-t,1500,standardized
-0.0017493286016999152,0.022690654709099558,0.06090395193253854,0.5153536443051628,0.6653320675910055,0.17146173469387754,0.02343585106122855,Student-t,2000,raw
-0.0036088706498316548,0.02225003825385472,0.032474568549889817,0.21504299528966656,0.19633864949446342,0.1574617346938776,0.022644119783447623,Student-t,2000,standardized
-0.0007283446501053399,0.020526091938274062,0.05408979624877611,0.33424277408087194,0.21118493739737898,0.17255102040816328,0.020677474655271456,Student-t,2500,raw
-0.0035850012607500288,0.019139572785587936,0.030463646915391215,0.2006935485687011,-0.006629126073623882,0.15985714285714284,0.01878140954673593,Student-t,2500,standardized
-0.00018473440934172047,0.018182593962874857,0.11335503406749625,1.1242009958423724,0.21732728233327556,0.17031122448979588,0.0216606180273011,Student-t,3000,raw
-0.004097935360709548,0.018619916053190497,0.02666592804309108,0.16437360449715452,0.3042289930432998,0.16167602040816323,0.016847388047224094,Student-t,3000,standardized
0.0015219811173857545,0.016839867912261,0.056325112205510265,0.49680846705274095,0.39990191586249013,0.1728035714285714,0.0205417055639626,Student-t,3500,raw
-0.0028274669600749946,0.016305916150689315,0.02623805224041939,0.15739925736334748,0.15317271657407586,0.15768622448979588,0.017910196606057305,Student-t,3500,standardized
0.00018019462211094357,0.015122591407615456,0.08552369961147198,0.8675638771977746,0.17402054812332193,0.18370153061224487,0.01929409131609249,Student-t,4000,raw
-0.0033032078814458836,0.015108079014812275,0.024893888914905092,0.1736685143681763,0.2676165332487112,0.1686683673469388,0.015355718905416382,Student-t,4000,standardized
-0.0003361134115428408,0.014934193649712778,0.16550604783665054,1.7375885340970108,0.33246338441860696,0.17344642857142856,0.01861560775843814,Student-t,4500,raw
-0.0034534097299658683,0.01458992594786146,0.02169134205316997,0.18273190134285222,0.35677686974902834,0.17375000000000002,0.013651678274401103,Student-t,4500,standardized
-0.0004767402273839793,0.01351002422632967,0.0501341220878099,0.3774777600953075,0.5282270744401097,0.17905102040816326,0.01614898500794371,Student-t,5000,raw
-0.0036765848265282045,0.013371414319465457,0.019796506348195304,0.13105794307657026,0.42438473485409434,0.16400510204081634,0.012269996887793422,Student-t,5000,standardized
0.0005081049524796142,0.013275785353620697,0.05501357618942005,0.3885172823336398,0.5134866964134304,0.18238520408163267,0.016247008626550354,Student-t,5500,raw
-0.002616873040204485,0.012980761528784022,0.019426391680315385,0.1320993676818907,0.310989563359842,0.15777040816326532,0.01415840876865872,Student-t,5500,standardized
8.141923106645242e-05,0.012743499426452351,0.04895121387238692,0.39978786322080834,0.2670676814588492,0.16999744897959182,0.01600236051244543,Student-t,6000,raw
-0.0034416940385712516,0.012773711730461448,0.01919990591650864,0.11715947626485576,-0.04971323677605592,0.16563265306122443,0.012774156315495722,Student-t,6000,standardized
0.0004677759792572074,0.012593335046460406,0.055383783656594,0.4951656958687458,0.7716422033279015,0.17898469387755103,0.013782809555319223,Student-t,6500,raw
-0.0028378751888046266,0.011700567174636516,0.0186285385406225,0.1334552748602769,0.37443980938669574,0.1552551020408163,0.011797604362199284,Student-t,6500,standardized
-0.0002454546094878497,0.01188781852353309,0.0646946126962155,0.7064893726219947,0.3354617865292624,0.18252551020408164,0.01371402258089513,Student-t,7000,raw
-0.0032262537705798444,0.011247596336762866,0.0169553998633326,0.1150272772220748,0.3897389479935008,0.16494132653061228,0.011262321515665407,Student-t,7000,standardized
0.00029932840965158605,0.011111502343807936,0.04034649907032927,0.26447900319564877,0.2232822988703285,0.16360459183673473,0.012381432251092419,Student-t,7500,raw
-0.003790250704351203,0.011230459911472222,0.017411275589619996,0.11660969418163793,0.34592898237341974,0.15095153061224492,0.010771852955261198,Student-t,7500,standardized
-5.500119963043535e-06,0.011303478195457822,0.052343650670425214,0.41846708514096004,0.39179519093414966,0.1765306122448979,0.012812100655534888,Student-t,8000,raw
-0.0031245288221957127,0.011114939900737274,0.01740711261040055,0.11681792747441437,0.3283730016383111,0.15894132653061227,0.011150579308873499,Student-t,8000,standardized
0.000265115152030294,0.011034622160950728,0.04038269771664372,0.312877715641784,0.4130895316659961,0.1631454081632653,0.012508319181333527,Student-t,8500,raw
-0.003395911163103942,0.010194650649179196,0.015252554102069781,0.10397518376722802,0.28503257701330864,0.15561479591836738,0.010680241742646156,Student-t,8500,standardized
0.0006428850358063447,0.011118500407469855,0.06173200862628557,0.5339417883396831,0.5056357230420335,0.1603647959183673,0.012713589761018707,Student-t,9000,raw
-0.0036539160857584304,0.010419178700309817,0.016714963873794758,0.11141081081899479,0.44335137305779915,0.15502806122448984,0.01060026748844758,Student-t,9000,standardized
0.00040890126882927506,0.010599060891388224,0.04774109237955715,0.4783014209926428,0.29011197769727326,0.1648494897959184,0.012261665573273198,Student-t,9500,raw
-0.003976824960538875,0.009978167860816758,0.014813746754974462,0.10443330032263388,0.38213258416063134,0.16470918367346943,0.010440731698120567,Student-t,9500,standardized
-0.0002198942843431102,0.010130049231249575,0.03616574569776094,0.44983709500833424,0.5931374040287705,0.1698979591836735,0.01042088989794564,Student-t,10000,raw
-0.003761509225987843,0.009370303195284146,0.015542821019620847,0.09418109045182467,0.3249359537716896,0.16205102040816327,0.009552688421901583,Student-t,10000,standardized
0.004608294930870968,0.06772782698932889,2.3349017824014915,1414213562373.0952,4.9648130004393245,0.955420918367347,0.024999999999949996,Sparse Bernoulli,2,raw
0.7165724437894303,0.6286001754671803,2.229399075219989,6982858116616.766,4.956590846731433,0.9498928571428572,0.06821138328131282,Sparse Bernoulli,2,standardized
0.013852654606797975,0.11021610733764128,1.1742609172649636,2000000000000.0,4.8631150030048556,0.9172474489795919,0.014644660940640302,Sparse Bernoulli,5,raw
0.438800819088311,0.6685166491210542,1.2144887700888065,9089466585530.799,4.867831466254985,0.913484693877551,0.008659187394603484,Sparse Bernoulli,5,standardized
0.01909189155652049,0.12243924041285574,0.8256229176127728,2449489742783.1777,4.780077305123342,0.8380102040816326,0.1276236857888512,Sparse Bernoulli,10,raw
0.2667937528165247,0.5804494569368867,0.8305145454037332,10657913402805.723,4.165384286276134,0.7553622448979591,0.15853830143697248,Sparse Bernoulli,10,standardized
0.028487157173403006,0.14335942756725834,0.5590774183882028,2449489742783.1777,4.528643908148949,0.7292525510204081,0.17253471006120946,Sparse Bernoulli,15,raw
0.12292739686641548,0.4456940981168224,0.5732603688520758,12253229019517.393,4.474871289369026,0.6922576530612244,0.18291854439833075,Sparse Bernoulli,15,standardized
0.029487360921414515,0.14227495834632245,0.48590467629386447,2828427124746.1904,4.28124708737809,0.6175739795918367,0.1838915786384042,Sparse Bernoulli,20,raw
0.08359083512560052,0.3740393338746641,0.4901606346774319,14430518356014.395,4.290631196161605,0.5908086734693878,0.21762594316919603,Sparse Bernoulli,20,standardized
0.03298985460141027,0.1400139675984223,0.44064118577067773,3000000000000.0,4.315126284621268,0.5957219387755102,0.2274699651099663,Sparse Bernoulli,25,raw
0.06346889947074674,0.3363528045007846,0.4376492685501341,13715452856223.033,4.214230671328976,0.5401607142857143,0.20836756104582088,Sparse Bernoulli,25,standardized
0.04333240594573792,0.12564001058062793,0.22320327399297676,3605551275463.9893,0.349934654147357,0.28229081632653064,0.26635372725528417,Sparse Bernoulli,50,raw
-0.0007327982114302546,0.14288565901729133,0.23352136977524582,17014930239662.338,-0.45574792993217544,0.1882755102040816,0.2914442452872727,Sparse Bernoulli,50,standardized
0.047044264494275186,0.09764876596732706,0.167159984841788,2.1622776601668505,0.7600720994361149,0.24760969387755105,0.2047467963348096,Sparse Bernoulli,100,raw
-0.0003498127687664888,0.09813240893721083,0.1706978815679806,3.6040663464206437,0.4054276196216418,0.21078826530612246,0.2049369510637386,Sparse Bernoulli,100,standardized
0.045660336276480806,0.06069840567067134,0.09800993026232854,1.1081851067785502,0.0026384691406801295,0.19596428571428573,0.101769092657033,Sparse Bernoulli,250,raw
-0.002512743110520193,0.06094891022833311,0.10406045747919188,1.0066939445308292,0.46234894535144255,0.1610969387755102,0.11368553725294321,Sparse Bernoulli,250,standardized
0.04822766702709506,0.0426023824486705,0.0756650294644706,0.5468862734075906,0.11485496595296052,0.17361989795918364,0.05805070018683243,Sparse Bernoulli,500,raw
-0.0033305416241768957,0.044296100368977374,0.08012240687306606,0.7193956020098249,0.13496236841396697,0.14229336734693873,0.06832526221414033,Sparse Bernoulli,500,standardized
0.04985226893320488,0.031699966281211966,0.04905043700341409,0.3382992102363702,0.6970651589766829,0.17266581632653058,0.03954799548809253,Sparse Bernoulli,1000,raw
-0.0033475232382166797,0.03204665753619536,0.05084382786269992,0.3508801829314589,0.13040523600362172,0.15014030612244897,0.03878780592104555,Sparse Bernoulli,1000,standardized
0.05142352325751038,0.02517935087120899,0.041649409544536775,0.32199226601436165,0.7458840651245204,0.20741836734693878,0.030795432534500067,Sparse Bernoulli,1500,raw
-0.005451019838784199,0.023416793858015567,0.04236060374140597,0.36218569881852014,0.7426370240588975,0.15023724489795914,0.03396596034995155,Sparse Bernoulli,1500,standardized
0.04958493655896894,0.02133888382688915,0.0358940822152233,0.23148540039688742,0.8131174481073851,0.21483673469387757,0.026431958481416516,Sparse Bernoulli,2000,raw
-0.0022830697070601656,0.021536692104012916,0.03689058785626685,0.23307911390878963,-0.045426978931519896,0.16037244897959185,0.02795858213892361,Sparse Bernoulli,2000,standardized
0.049356186633029486,0.01855819608321843,0.03168239469620385,0.2322031518097175,0.4345949758255062,0.19756122448979596,0.023760139028721435,Sparse Bernoulli,2500,raw
-0.0035371172256387427,0.019473890963106085,0.03167920188736564,0.2561910289167658,0.302780700625529,0.1608392857142857,0.025252082286316785,Sparse Bernoulli,2500,standardized
0.04991571094250879,0.01784558214882599,0.02828588796090709,0.19917326893388906,0.5958902334664341,0.21027295918367345,0.021971304105449056,Sparse Bernoulli,3000,raw
-0.003552872444659281,0.017867206281339577,0.028337804550456112,0.20454657768824022,0.2808876831799378,0.16475765306122453,0.023875055566719462,Sparse Bernoulli,3000,standardized
0.050130747830862646,0.01552480066448631,0.0264847182735077,0.1861777033225768,0.42858926155205107,0.200109693877551,0.01999952011880418,Sparse Bernoulli,3500,raw
-0.003646449229535667,0.01590587127314227,0.027392210831642384,0.20301309873343226,0.07519284188713499,0.16048469387755102,0.019001983821026948,Sparse Bernoulli,3500,standardized
0.0499637227816474,0.015561377020937552,0.026579152626023506,0.18990462469602581,0.2553314423204619,0.21252295918367342,0.017263970037909936,Sparse Bernoulli,4000,raw
-0.004266313669328064,0.014730508491108317,0.025596682408977774,0.191541502100062,0.19642488233146943,0.15051530612244893,0.018877036922331232,Sparse Bernoulli,4000,standardized
0.04910991467303053,0.014199079982838238,0.02216651158062966,0.1343999606741284,0.4877076300126007,0.21718112244897958,0.018646674627738648,Sparse Bernoulli,4500,raw
-0.003725817014217722,0.014144166807051457,0.022816382775073096,0.1387250719240719,0.037543733308954205,0.15225765306122452,0.017486140403024056,Sparse Bernoulli,4500,standardized
0.04985939793383454,0.013405762514141007,0.020608019426774194,0.14510895106269484,0.5682028546168737,0.20829081632653065,0.015884864574984132,Sparse Bernoulli,5000,raw
-0.0039045545351607596,0.01304121591028427,0.022243575745488173,0.15846664729898877,0.12253985205743119,0.16403316326530618,0.01637763911721743,Sparse Bernoulli,5000,standardized
0.05008959095477189,0.013087874526219402,0.019863144650321615,0.1325231545766117,0.3326883712024792,0.20616071428571425,0.014222542103641943,Sparse Bernoulli,5500,raw
-0.003977496855474603,0.012868847290058088,0.02054821897247866,0.1383139783563321,0.24406679951808408,0.1517091836734694,0.01613016407055188,Sparse Bernoulli,5500,standardized
0.04984467584568461,0.012191693500389395,0.02040679329273405,0.16774841624227688,0.24821597053060368,0.20826275510204084,0.014028686507772458,Sparse Bernoulli,6000,raw
-0.003091579234260229,0.012312715679635012,0.019494141453239012,0.13543581030980373,0.27380952380952384,0.16787755102040813,0.014845158148649343,Sparse Bernoulli,6000,standardized
0.050185730579018234,0.011939897001199464,0.019036198848200802,0.12407201999568171,0.4193795800778407,0.19921173469387757,0.013712240782901198,Sparse Bernoulli,6500,raw
-0.003954715460179692,0.011802186040160041,0.02061368643980936,0.15699538506121774,0.2852250090457076,0.1472908163265306,0.01382850795825144,Sparse Bernoulli,6500,standardized
0.05014204480260075,0.011887765736314906,0.018286219628670816,0.11972385551305954,0.28641553937564723,0.202015306122449,0.01242920567155609,Sparse Bernoulli,7000,raw
-0.0038959238743632796,0.01160251997382243,0.018809773424111133,0.10711236711149763,0.19506917095486237,0.1498469387755102,0.012472445972877607,Sparse Bernoulli,7000,standardized
0.04977724956631687,0.010787957653155409,0.018562205229148428,0.12872306082204446,0.7909738527491806,0.20472704081632653,0.012156551138874306,Sparse Bernoulli,7500,raw
-0.004358008071651715,0.010934254973302544,0.018084125459217462,0.1283274922698262,0.28302787939239676,0.14188265306122452,0.012219318529037454,Sparse Bernoulli,7500,standardized
0.04982452996784052,0.010138371471015225,0.01738902880372724,0.10909354680983155,0.6207996953465,0.21583673469387757,0.012312875384853173,Sparse Bernoulli,8000,raw
-0.0036678593857160146,0.011019050146558119,0.017874660548710695,0.12298371016144011,0.2363189856730096,0.15121938775510202,0.012006057825869304,Sparse Bernoulli,8000,standardized
0.049964273569358016,0.010411878883070878,0.017782372384431762,0.10787962354849895,0.42240503158967546,0.20968877551020404,0.011565162570186834,Sparse Bernoulli,8500,raw
-0.00416617710230615,0.010161693980725996,0.017607049584477393,0.1152386524208913,0.10927829031473439,0.1619209183673469,0.01178798374544576,Sparse Bernoulli,8500,standardized
0.04917227614514219,0.009777117943547369,0.015279110544521357,0.08524161393387607,0.4130842733230976,0.2027270408163265,0.010605183100958947,Sparse Bernoulli,9000,raw
-0.0037285563940916205,0.010632328147450791,0.016804080526554875,0.10438125476907849,0.15995352909422933,0.16771428571428573,0.011952004734880142,Sparse Bernoulli,9000,standardized
0.05009859570360703,0.010091153461675929,0.01646904026616972,0.10405714952709139,0.005700803811380441,0.20031887755102043,0.011241689575214528,Sparse Bernoulli,9500,raw
-0.0029461653139391465,0.009990155197735382,0.01683354352326588,0.11117651907367937,-0.012465909274717826,0.1527372448979592,0.01155082806544771,Sparse Bernoulli,9500,standardized
0.05020245286454442,0.009657503045921842,0.01560546404714687,0.1005461675812706,0.45223217336687743,0.21892602040816322,0.009705148618948346,Sparse Bernoulli,10000,raw
-0.003744583027085293,0.009778695729581312,0.01647770922576402,0.11589562023982863,0.19321511174353495,0.16036989795918372,0.010774836836322164,Sparse Bernoulli,10000,standardized


==> output/rag_failure_proxy_results.csv <==
dimension,retrieval_success_at_5_mean,retrieval_success_at_5_std,top1_retrieval_success_mean,top1_retrieval_success_std,hallucination_risk_proxy_mean,hallucination_risk_proxy_std,mean_top1_top2_gap_mean,mean_top1_top2_gap_std
2,0.65625,0.055726732812896876,0.22749999999999998,0.043210965043609016,0.34375,0.05572673281289691,0.00015157262330244337,9.057299907109689e-05
5,0.8387499999999999,0.04035971072740736,0.53625,0.07898279084712062,0.16124999999999998,0.040359710727407364,0.022500803781989775,0.0019075237092009967
10,0.9112500000000001,0.017897276329095452,0.6475,0.10821708506515967,0.08875,0.017897276329095466,0.04068113644576881,0.0033188860972376546
15,0.91625,0.047516444521870566,0.6125,0.13448396744593757,0.08374999999999999,0.04751644452187056,0.04279287488124205,0.004248297087478925
20,0.9012499999999999,0.04450245779729471,0.60875,0.08286849521983607,0.09874999999999998,0.044502457797294726,0.0464329501153153,0.002941116415573317
25,0.925,0.01711632992203642,0.615,0.07533778102652083,0.075,0.017116329922036433,0.044824288728130254,0.003972018335284437
50,0.91375,0.038375203582521916,0.5650000000000001,0.057043021045523196,0.08625000000000001,0.03837520358252188,0.03980554323452305,0.0030325580736818712
100,0.85375,0.034966501826748445,0.4375,0.0858095638609124,0.14625000000000002,0.03496650182674843,0.03128311046237967,0.0018567376345345653
250,0.7849999999999999,0.01905993835247114,0.32875,0.020058508169851517,0.21500000000000002,0.019059938352471138,0.020253078012899616,0.00192630422173945
500,0.7075,0.03518922065064813,0.26749999999999996,0.0357399461387395,0.2925,0.035189220650648105,0.014240144689234688,0.0010910025981881602
1000,0.6725,0.05277457958146131,0.20249999999999999,0.01956559480312317,0.3275,0.05277457958146134,0.010094655493925232,0.0006042802165724836
1500,0.64375,0.07315437444199765,0.18,0.04406139183003642,0.35625,0.07315437444199765,0.008441695728767157,0.0008702530722052138
2000,0.60625,0.04739297152532218,0.1925,0.038119876704942254,0.39375,0.04739297152532221,0.007120585237670731,0.00042976616279335854
2500,0.63375,0.04626688880830438,0.1975,0.044765011448674966,0.36625,0.046266888808304374,0.00623235898845617,0.00045153992593012753
3000,0.61125,0.0449391950306189,0.195,0.030426653611595213,0.38875000000000004,0.04493919503061888,0.005593058987218873,0.00038264378063171677
3500,0.5987500000000001,0.01617772388193098,0.16,0.03143694084989823,0.40124999999999994,0.016177723881930985,0.00521325206703014,0.0006556416103537736
4000,0.60625,0.0268822664595082,0.17124999999999999,0.02673656204525929,0.39375,0.026882266459508204,0.004861164209473472,0.0004662654594610128
4500,0.56125,0.03888082753748949,0.17625,0.014921670482891659,0.43875000000000003,0.03888082753748948,0.004387295873296214,0.00014196202363038734
5000,0.56375,0.042251109452888944,0.15375,0.03174606274800073,0.43624999999999997,0.042251109452888916,0.004366569439711457,0.0004435321447791318
5500,0.6075,0.020444284042245135,0.17625,0.01946551437799679,0.39249999999999996,0.020444284042245124,0.00428291837302811,0.000163330081411027
6000,0.54875,0.05329018436823052,0.16499999999999998,0.04772152292205269,0.45125000000000004,0.05329018436823053,0.0040409362393948,0.0002714742160785349
6500,0.57375,0.04293891009329417,0.16875,0.03093592167691146,0.42625,0.04293891009329418,0.003908956485381544,0.00021659733033596435
7000,0.54375,0.07126096406869616,0.155,0.033773140215265736,0.45625,0.0712609640686961,0.0038114812535298788,0.0002547919547204302
7500,0.5775,0.03791437722025775,0.13999999999999999,0.020058508169851517,0.4225,0.03791437722025776,0.0035369066233441548,0.00021674081650152076
8000,0.56125,0.042019340784929034,0.15875,0.03967642562025969,0.43875000000000003,0.04201934078492902,0.0035393334001207256,8.110377177911438e-05
8500,0.5475,0.037133626943782395,0.14750000000000002,0.030490777294126168,0.4525,0.03713362694378238,0.003302450314806679,0.00028438046720329757
9000,0.5525,0.038679371116914496,0.15625,0.03029799910885206,0.44749999999999995,0.0386793711169145,0.0032261598751729533,0.00022601269002506214
9500,0.58375,0.05423473287479161,0.15875,0.02523328654773294,0.41624999999999995,0.05423473287479157,0.003299320431813741,0.0001814297027580854
10000,0.55375,0.010458250331675946,0.15,0.03365728004459064,0.44625000000000004,0.010458250331675951,0.003228726361508861,0.00025885238884721886

